The spiral structure of the Galaxy revealed by CS sources and evidence for the 4:1 resonance

We present a map of the spiral structure of the Galaxy, as traced by molecular CS emission associated with IRAS sources which are believed to be compact HII regions. The CS line velocities are used to determine the kinematic distances of the sources, in order to investigate their distribution in the galactic plane. This allows us to use 870 objects to trace the arms, a number larger than that of previous studies based on classical HII regions. The distance ambiguity of the kinematic distances, when it exists, is solved by different procedures, including the latitude distribution and an analysis of the longitude-velocity diagram. The well defined spiral arms are seen to be confined inside the co-rotation radius, as is often the case in spiral galaxies. We identify a square-shaped sub-structure in the CS map with that predicted by stellar orbits at the 4:1 resonance (4 epicycle oscillations in one turn around the galactic center). The sub-structure is found at the expected radius, based on the known pattern rotation speed and epicycle frequency curve. An inner arm presents an end with strong inward curvature and intense star formation that we tentatively associate with the region where this arm surrounds the extremity of the bar, as seen in many barred galaxies. Finally, a new arm with concave curvature is found in the Sagitta to Cepheus region of the sky.

==> readme.txt <==
To the editor

The complete manuscript is Lepine-et-al.pdf. In the  zipped file 
I send the ps file, Lepine-et-al.ps, tex file, and 10 figures (.eps).

Figures 3, 4, 7,8,9,10 are coloured ones


thanks
